Rank-One Measurements of Low-Rank PSD Matrices Have Small Feasible Sets

We study the role of the constraint set in determining the solution to low-rank, positive semidefinite (PSD) matrix sensing problems. The setting we consider involves rank-one sensing matrices: In particular, given a set of rank-one projections of an approximately low-rank PSD matrix, we characterize the radius of the set of PSD matrices that satisfy the measurements. This result yields a sampling rate to guarantee singleton solution sets when the true matrix is exactly low-rank, such that the choice of the objective function or the algorithm to be used is inconsequential in its recovery. We discuss applications of this contribution and compare it to recent literature regarding implicit regularization for similar problems. We demonstrate practical implications of this result by applying conic projection methods for PSD matrix recovery without incorporating low-rank regularization.

==> data/dougrach.dat <==
iter		loss		time
0		0.688118		0.000405338
10		0.413185		0.00210788
20		0.313942		0.00376931
30		0.260263		0.00539815
40		0.225421		0.00701421
50		0.20076		0.00862919
60		0.181792		0.0102523
70		0.165899		0.0118724
80		0.152385		0.0135016
90		0.140815		0.0151023
100		0.130626		0.0167324
110		0.121536		0.0183598
120		0.113346		0.0199817
130		0.105913		0.0216349
140		0.0991339		0.0232584
150		0.0929293		0.0248782
160		0.0872363		0.0264778
170		0.0820026		0.0280702
180		0.0772159		0.0297055
190		0.0728298		0.0313211
200		0.0687814		0.0329426
210		0.065032		0.0345454
220		0.0615503		0.0361589
230		0.05831		0.037791
240		0.0552886		0.0393966
250		0.0524666		0.0410131
260		0.0498272		0.0426116
270		0.0473556		0.0442135
280		0.0450389		0.0458287
290		0.0428657		0.0474341
300		0.0408255		0.0490842
310		0.0389091		0.050686
320		0.0371079		0.0522683
330		0.0354138		0.0538742
340		0.0338192		0.0554553
350		0.0323194		0.0570719
360		0.0309161		0.0586614
370		0.0295923		0.0602572
380		0.0283391		0.0618559
390		0.0271501		0.0634385
400		0.0260202		0.0650303
410		0.0249455		0.0666221
420		0.0239222		0.0682329
430		0.0229471		0.0695721
440		0.0220173		0.0706685
450		0.0211303		0.0717746
460		0.0202834		0.072885
470		0.0194746		0.0739871
480		0.0187016		0.075087
490		0.0179626		0.076176
500		0.0172558		0.0773029
510		0.0165794		0.0783947
520		0.0159319		0.0794929
530		0.0153119		0.0805954
540		0.0147179		0.0816958
550		0.0141488		0.0827981
560		0.0136033		0.0839096
570		0.0130802		0.085043
580		0.0125785		0.0861583
590		0.0120972		0.0872682
600		0.0116354		0.0883867
610		0.0111922		0.0894829
620		0.0107667		0.0905785
630		0.0103582		0.0916746
640		0.00996585		0.0928216
650		0.00958901		0.0939329
660		0.009227		0.0950435
670		0.00887917		0.0961539
680		0.00854493		0.0972762
690		0.00822369		0.0983848
700		0.00791491		0.0994828
710		0.00761808		0.100646
720		0.00733271		0.102019
730		0.00705831		0.103408
740		0.00679445		0.104827
750		0.00654069		0.106234
760		0.00629664		0.107612
770		0.00606189		0.10901
780		0.00583608		0.1104
790		0.00561886		0.111778
800		0.00540988		0.113185
810		0.00520882		0.114596
820		0.00501536		0.115994
830		0.00482922		0.117415
840		0.00465011		0.11884
850		0.00447774		0.120262
860		0.00431187		0.121689
870		0.00415224		0.123091
880		0.00399862		0.124495
890		0.00385076		0.125905
900		0.00370845		0.127327
910		0.00357148		0.128762
920		0.00343964		0.130191
930		0.00331273		0.131606
940		0.00319058		0.133024
950		0.00307299		0.134442
960		0.00295981		0.135846
970		0.00285084		0.137274
980		0.00274595		0.138691
990		0.00264498		0.140107
1000		0.00254777		0.141518
1010		0.00245418		0.142907
1020		0.00236408		0.144291
1030		0.00227735		0.145691
1040		0.00219384		0.147092
1050		0.00211344		0.148499
1060		0.00203603		0.14991
1070		0.0019615		0.151321
1080		0.00188975		0.152743
1090		0.00182066		0.154134
1100		0.00175415		0.155521
1110		0.0016901		0.156925
1120		0.00162843		0.158333
1130		0.00156906		0.159736
1140		0.00151188		0.161147
1150		0.00145683		0.162549
1160		0.00140383		0.163954
1170		0.00135279		0.165365
1180		0.00130364		0.166769
1190		0.00125632		0.168173
1200		0.00121075		0.169584
1210		0.00116686		0.17098
1220		0.00112461		0.172369
1230		0.00108392		0.173776
1240		0.00104474		0.175186
1250		0.00100701		0.1766
1260		0.000970671		0.177999
1270		0.000935681		0.179392
1280		0.000901986		0.1808
1290		0.000869538		0.182193
1300		0.00083829		0.183587
1310		0.000808198		0.185
1320		0.000779219		0.186392
1330		0.000751311		0.187774
1340		0.000724435		0.189185
1350		0.000698552		0.190589
1360		0.000673627		0.191982
1370		0.000649622		0.193371
1380		0.000626504		0.194767
1390		0.000604241		0.196161
1400		0.0005828		0.197582
1410		0.000562151		0.198984
1420		0.000542265		0.20036
1430		0.000523114		0.201764
1440		0.00050467		0.203157
1450		0.000486907		0.204562
1460		0.0004698		0.205968
1470		0.000453325		0.207371
1480		0.000437457		0.208771
1490		0.000422175		0.210168
1500		0.000407456		0.211567
1510		0.000393279		0.21296
1520		0.000379624		0.214354
1530		0.000366471		0.21575
1540		0.000353801		0.217154
1550		0.000341595		0.218558
1560		0.000329835		0.21995
1570		0.000318504		0.221364
1580		0.000307586		0.222761
1590		0.000297064		0.224169
1600		0.000286922		0.225567
1610		0.000277147		0.226939
1620		0.000267723		0.228311
1630		0.000258636		0.229882
1640		0.000249874		0.231282
1650		0.000241423		0.232691
1660		0.000233271		0.234095
1670		0.000225407		0.235488
1680		0.000217819		0.236913
1690		0.000210497		0.238317
1700		0.00020343		0.239725
1710		0.000196609		0.24114
1720		0.000190023		0.242516
1730		0.000183666		0.243893
1740		0.000177526		0.245312
1750		0.000171597		0.246716
1760		0.000165871		0.248113
1770		0.000160341		0.249536
1780		0.000154998		0.250943
1790		0.000149836		0.252332
1800		0.00014485		0.25375
1810		0.000140031		0.255147
1820		0.000135376		0.256566
1830		0.000130877		0.257972
1840		0.000126529		0.259384
1850		0.000122326		0.260814
1860		0.000118265		0.262219
1870		0.00011434		0.26361
1880		0.000110545		0.265012
1890		0.000106878		0.266417
1900		0.000103333		0.26783
1910		9.99054e-05		0.269259
1920		9.65922e-05		0.270666
1930		9.33893e-05		0.27208
1940		9.02929e-05		0.273505
1950		8.72993e-05		0.274907
1960		8.4405e-05		0.276307
1970		8.16069e-05		0.277713
1980		7.89015e-05		0.279101
1990		7.62859e-05		0.280502
2000		7.37569e-05		0.281904
2010		7.13117e-05		0.2833
2020		6.89475e-05		0.284712
2030		6.66616e-05		0.28613
2040		6.44514e-05		0.287548
2050		6.23144e-05		0.288986
2060		6.02481e-05		0.290398
2070		5.82502e-05		0.291806
2080		5.63183e-05		0.293223
2090		5.44505e-05		0.294629
2100		5.26444e-05		0.296036
2110		5.0898e-05		0.297457
2120		4.92095e-05		0.298865
2130		4.75768e-05		0.300278
2140		4.59981e-05		0.301692
2150		4.44717e-05		0.303092
2160		4.29958e-05		0.304504
2170		4.15687e-05		0.305913
2180		4.01888e-05		0.307312
2190		3.88546e-05		0.308733
2200		3.75646e-05		0.310128
2210		3.63172e-05		0.31152
2220		3.51112e-05		0.312915
2230		3.39451e-05		0.314308
2240		3.28175e-05		0.315697
2250		3.17273e-05		0.317114
2260		3.06733e-05		0.318522
2270		2.96541e-05		0.319911
2280		2.86687e-05		0.321339
2290		2.77159e-05		0.322756
2300		2.67947e-05		0.324169
2310		2.5904e-05		0.325601
2320		2.50428e-05		0.327015
2330		2.42102e-05		0.328443
2340		2.34052e-05		0.329844
2350		2.26269e-05		0.331241
2360		2.18743e-05		0.332655
2370		2.11468e-05		0.33408
2380		2.04433e-05		0.335497
2390		1.97632e-05		0.336921
2400		1.91057e-05		0.338327
2410		1.84699e-05		0.339744
2420		1.78553e-05		0.341163
2430		1.7261e-05		0.342573
2440		1.66865e-05		0.343977
2450		1.61311e-05		0.345402
2460		1.55941e-05		0.346807
2470		1.50749e-05		0.348206
2480		1.4573e-05		0.349625
2490		1.40877e-05		0.351038
2500		1.36186e-05		0.352456
2510		1.3165e-05		0.353861
2520		1.27265e-05		0.355267
2530		1.23026e-05		0.356692
2540		1.18928e-05		0.358087
2550		1.14966e-05		0.3595
2560		1.11136e-05		0.360913
2570		1.07432e-05		0.362303
2580		1.03853e-05		0.363698
2590		1.00392e-05		0.365114
2600		9.70459e-06		0.366528
2610		9.38114e-06		0.367928
2620		9.06845e-06		0.36934
2630		8.76617e-06		0.370724
2640		8.47393e-06		0.372121
2650		8.19143e-06		0.373538
2660		7.91832e-06		0.374945
2670		7.6543e-06		0.376364
2680		7.39907e-06		0.377785
2690		7.15233e-06		0.379199
2700		6.91381e-06		0.380625
2710		6.68323e-06		0.38204
2720		6.46033e-06		0.383454
2730		6.24485e-06		0.385072
2740		6.03654e-06		0.386629
2750		5.83518e-06		0.388166
2760		5.64052e-06		0.389748
2770		5.45234e-06		0.391314
2780		5.27043e-06		0.392887
2790		5.09458e-06		0.394436
2800		4.9246e-06		0.395976
2810		4.76027e-06		0.397547
2820		4.60142e-06		0.399084
2830		4.44787e-06		0.40064
2840		4.29943e-06		0.402173
2850		4.15594e-06		0.403702
2860		4.01723e-06		0.405242
2870		3.88315e-06		0.406736
2880		3.75354e-06		0.408219
2890		3.62825e-06		0.409716
2900		3.50713e-06		0.411202
2910		3.39005e-06		0.412707
2920		3.27688e-06		0.414202
2930		3.16748e-06		0.415723
2940		3.06173e-06		0.417254
2950		2.95951e-06		0.41877
2960		2.8607e-06		0.420285
2970		2.76518e-06		0.421793
2980		2.67285e-06		0.423295
2990		2.5836e-06		0.424801
3000		2.49733e-06		0.426313
3010		2.41393e-06		0.427812
3020		2.33332e-06		0.429318
3030		2.25539e-06		0.430825
3040		2.18007e-06		0.432328
3050		2.10726e-06		0.434767
3060		2.03688e-06		0.43691
3070		1.96885e-06		0.439023
3080		1.90309e-06		0.441141
3090		1.83952e-06		0.443269
3100		1.77808e-06		0.445396
3110		1.71868e-06		0.446988
3120		1.66127e-06		0.44859
3130		1.60578e-06		0.450201
3140		1.55214e-06		0.451809
3150		1.50029e-06		0.453429
3160		1.45017e-06		0.455029
3170		1.40172e-06		0.456637
3180		1.35489e-06		0.458248
3190		1.30962e-06		0.459861
3200		1.26587e-06		0.461493
3210		1.22357e-06		0.46309
3220		1.18269e-06		0.464712
3230		1.14318e-06		0.466302
3240		1.10498e-06		0.467896
3250		1.06806e-06		0.469499
3260		1.03237e-06		0.471104
3270		9.97875e-07		0.472723
3280		9.64531e-07		0.474338
3290		9.323e-07		0.475934
3300		9.01146e-07		0.47755
3310		8.71033e-07		0.479164
3320		8.41925e-07		0.480793
3330		8.1379e-07		0.482392
3340		7.86594e-07		0.483997
3350		7.60307e-07		0.485608
3360		7.34898e-07		0.487214
3370		7.10337e-07		0.488833
3380		6.86598e-07		0.490444
3390		6.63651e-07		0.492041
3400		6.41471e-07		0.493637
3410		6.20032e-07		0.495228
3420		5.99309e-07		0.496818
3430		5.79278e-07		0.498407
3440		5.59917e-07		0.499999
3450		5.41203e-07		0.501617
3460		5.23114e-07		0.503222
3470		5.05629e-07		0.50483
3480		4.88728e-07		0.506436
3490		4.72393e-07		0.508051
3500		4.56603e-07		0.509652
3510		4.4134e-07		0.511222
3520		4.26588e-07		0.512826
3530		4.12329e-07		0.514414
3540		3.98546e-07		0.516009
3550		3.85223e-07		0.517629
3560		3.72346e-07		0.519231
3570		3.599e-07		0.520849
3580		3.47869e-07		0.522471
3590		3.3624e-07		0.524083
3600		3.25e-07		0.525703
3610		3.14136e-07		0.527304
3620		3.03634e-07		0.528923
3630		2.93484e-07		0.530533
3640		2.83673e-07		0.53213
3650		2.74189e-07		0.533736
3660		2.65023e-07		0.535322
3670		2.56163e-07		0.536945
3680		2.47599e-07		0.538552
3690		2.39322e-07		0.540149
3700		2.31321e-07		0.541765
3710		2.23587e-07		0.543362
3720		2.16112e-07		0.54496
3730		2.08887e-07		0.546577
3740		2.01904e-07		0.548187
3750		1.95153e-07		0.549817
3760		1.88629e-07		0.551433
3770		1.82322e-07		0.553052
3780		1.76227e-07		0.554655
3790		1.70335e-07		0.556267
3800		1.6464e-07		0.557884
3810		1.59135e-07		0.559482
3820		1.53815e-07		0.561092
3830		1.48672e-07		0.562697
3840		1.43701e-07		0.564295
3850		1.38897e-07		0.565909
3860		1.34253e-07		0.567508
3870		1.29764e-07		0.569114
3880		1.25425e-07		0.57071
3890		1.21232e-07		0.572309
3900		1.17178e-07		0.573921
3910		1.1326e-07		0.575527
3920		1.09473e-07		0.577151
3930		1.05813e-07		0.578748
3940		1.02275e-07		0.580338
3950		9.88551e-08		0.581954
3960		9.55497e-08		0.583559
3970		9.23549e-08		0.585175
3980		8.92668e-08		0.586776
3990		8.6282e-08		0.588389
4000		8.33969e-08		0.590001
4010		8.06084e-08		0.591609
4020		7.7913e-08		0.593232
4030		7.53078e-08		0.594847
4040		7.27897e-08		0.596461
4050		7.03557e-08		0.598078
4060		6.80032e-08		0.599694
4070		6.57293e-08		0.60131
4080		6.35314e-08		0.602918
4090		6.1407e-08		0.604548
4100		5.93536e-08		0.606166
4110		5.73689e-08		0.607781
4120		5.54506e-08		0.609399
4130		5.35964e-08		0.611014
4140		5.18041e-08		0.612622
4150		5.00719e-08		0.6142
4160		4.83975e-08		0.615788
4170		4.67791e-08		0.617396
4180		4.52148e-08		0.61899
4190		4.37029e-08		0.620594
4200		4.22415e-08		0.622194
4210		4.08289e-08		0.623792
4220		3.94636e-08		0.625407
4230		3.81439e-08		0.627015
4240		3.68684e-08		0.628618
4250		3.56355e-08		0.630231
4260		3.44438e-08		0.631836
4270		3.3292e-08		0.633448
4280		3.21787e-08		0.63503
4290		3.11027e-08		0.636643
4300		3.00626e-08		0.638259
4310		2.90572e-08		0.639865
4320		2.80855e-08		0.641479
4330		2.71463e-08		0.64305
4340		2.62385e-08		0.644652
4350		2.53611e-08		0.646258
4360		2.4513e-08		0.647857
4370		2.36932e-08		0.649473
4380		2.29009e-08		0.65107
4390		2.21351e-08		0.652654
4400		2.13948e-08		0.654241
4410		2.06794e-08		0.655827
4420		1.99878e-08		0.657426
4430		1.93194e-08		0.659033
4440		1.86733e-08		0.660654
4450		1.80488e-08		0.662257
4460		1.74452e-08		0.663856
4470		1.68618e-08		0.665463
4480		1.62979e-08		0.667032
4490		1.57529e-08		0.66864
4500		1.52261e-08		0.670227
4510		1.47169e-08		0.671813
4520		1.42247e-08		0.673428
4530		1.3749e-08		0.675025
4540		1.32892e-08		0.676623
4550		1.28448e-08		0.678219
4560		1.24152e-08		0.679825
4570		1.2e-08		0.681457
4580		1.15987e-08		0.683061
4590		1.12108e-08		0.684683
4600		1.08359e-08		0.686288
4610		1.04735e-08		0.687881
4620		1.01232e-08		0.68951

==> data/fgdfr.dat <==
iter          loss          losschange    gradient      stepsize      time    
0             2.878180907   0.000000000   3.028060327   0.500000000   0.000074972   
99            0.021939671   2.856241236   0.001181051   0.500000000   0.004120122   
198           0.011265319   0.010674352   0.000426314   0.500000000   0.008188917   
297           0.007681296   0.003584023   0.000238265   0.500000000   0.012176708   
396           0.005860751   0.001820545   0.000158293   0.500000000   0.016104767   
495           0.004752333   0.001108418   0.000115421   0.500000000   0.020019941   
594           0.004003940   0.000748392   0.000089218   0.500000000   0.023957768   
693           0.003463465   0.000540476   0.000071783   0.500000000   0.027909281   
792           0.003054201   0.000409263   0.000059468   0.500000000   0.031894658   
891           0.002733185   0.000321016   0.000050376   0.500000000   0.035876638   
990           0.002474436   0.000258749   0.000043430   0.500000000   0.039861264   
1089          0.002261301   0.000213135   0.000037976   0.500000000   0.043860878   
1188          0.002082604   0.000178697   0.000033597   0.500000000   0.047858197   
1287          0.001930560   0.000152044   0.000030017   0.500000000   0.051854996   
1386          0.001799574   0.000130986   0.000027043   0.500000000   0.055858267   
1485          0.001685523   0.000114051   0.000024540   0.500000000   0.059874131   
1584          0.001585298   0.000100225   0.000022408   0.500000000   0.063916967   
1683          0.001496510   0.000088788   0.000020575   0.500000000   0.067976845   
1782          0.001417293   0.000079217   0.000018983   0.500000000   0.072002218   
1881          0.001346167   0.000071125   0.000017591   0.500000000   0.076037389   
1980          0.001281945   0.000064222   0.000016365   0.500000000   0.080040760   
2079          0.001223661   0.000058284   0.000015278   0.500000000   0.084080270   
2178          0.001170523   0.000053139   0.000014308   0.500000000   0.088066628   
2277          0.001121872   0.000048651   0.000013439   0.500000000   0.092050583   
2376          0.001077160   0.000044712   0.000012656   0.500000000   0.096046740   
2475          0.001035924   0.000041236   0.000011948   0.500000000   0.100038068   
2574          0.000997771   0.000038153   0.000011305   0.500000000   0.104010491   
2673          0.000962366   0.000035405   0.000010719   0.500000000   0.107977984   
2772          0.000929420   0.000032946   0.000010182   0.500000000   0.111936430   
2871          0.000898684   0.000030736   0.000009690   0.500000000   0.115897621   
2970          0.000869942   0.000028742   0.000009237   0.500000000   0.119870043   
3069          0.000843004   0.000026938   0.000008819   0.500000000   0.123836464   
3168          0.000817704   0.000025299   0.000008432   0.500000000   0.127800932   
3267          0.000793898   0.000023807   0.000008074   0.500000000   0.131759618   
3366          0.000771455   0.000022443   0.000007740   0.500000000   0.135720669   
3465          0.000750261   0.000021194   0.000007429   0.500000000   0.139697941   
3564          0.000730214   0.000020047   0.000007139   0.500000000   0.143657008   
3663          0.000711223   0.000018991   0.000006868   0.500000000   0.147599784   
3762          0.000693206   0.000018017   0.000006613   0.500000000   0.151545757   
3861          0.000676089   0.000017117   0.000006375   0.500000000   0.155478774   
3960          0.000659807   0.000016282   0.000006150   0.500000000   0.159407494   
4059          0.000644299   0.000015508   0.000005939   0.500000000   0.163347525   
4158          0.000629512   0.000014788   0.000005740   0.500000000   0.167334024   
4257          0.000615395   0.000014117   0.000005551   0.500000000   0.171279616   
4356          0.000601904   0.000013491   0.000005373   0.500000000   0.175216661   
4455          0.000588999   0.000012906   0.000005205   0.500000000   0.179162443   
4554          0.000576640   0.000012358   0.000005045   0.500000000   0.183116872   
4653          0.000564796   0.000011845   0.000004894   0.500000000   0.187054328   
4752          0.000553433   0.000011363   0.000004750   0.500000000   0.190976144   
4851          0.000542523   0.000010910   0.000004613   0.500000000   0.194908220   
4950          0.000532039   0.000010484   0.000004482   0.500000000   0.198837241   
5049          0.000521956   0.000010082   0.000004358   0.500000000   0.202784265   
5148          0.000512253   0.000009704   0.000004240   0.500000000   0.206708456   
5247          0.000502907   0.000009346   0.000004126   0.500000000   0.210639841   
5346          0.000493899   0.000009008   0.000004018   0.500000000   0.214571185   
5445          0.000485212   0.000008688   0.000003915   0.500000000   0.218495236   
5544          0.000476827   0.000008384   0.000003816   0.500000000   0.222443683   
5643          0.000468731   0.000008097   0.000003721   0.500000000   0.226368456   
5742          0.000460907   0.000007824   0.000003630   0.500000000   0.230291335   
5841          0.000453343   0.000007564   0.000003543   0.500000000   0.234210005   
5940          0.000446025   0.000007318   0.000003459   0.500000000   0.238136330   
6039          0.000438942   0.000007083   0.000003379   0.500000000   0.242064909   
6138          0.000432082   0.000006860   0.000003302   0.500000000   0.245989511   
6237          0.000425435   0.000006647   0.000003227   0.500000000   0.249893614   
6336          0.000418992   0.000006443   0.000003156   0.500000000   0.253807266   
6435          0.000412742   0.000006249   0.000003087   0.500000000   0.257712901   
6534          0.000406678   0.000006064   0.000003020   0.500000000   0.261635009   
6633          0.000400791   0.000005887   0.000002956   0.500000000   0.265541456   
6732          0.000395074   0.000005717   0.000002895   0.500000000   0.269440199   
6831          0.000389519   0.000005555   0.000002835   0.500000000   0.273351556   
6930          0.000384119   0.000005400   0.000002778   0.500000000   0.277254817   
7029          0.000378868   0.000005251   0.000002722   0.500000000   0.281171324   
7128          0.000373760   0.000005108   0.000002668   0.500000000   0.285091056   
7227          0.000368789   0.000004971   0.000002616   0.500000000   0.288994839   
7326          0.000363950   0.000004839   0.000002566   0.500000000   0.292905274   
7425          0.000359237   0.000004713   0.000002517   0.500000000   0.296807764   
7524          0.000354646   0.000004591   0.000002470   0.500000000   0.300708992   
7623          0.000350171   0.000004475   0.000002424   0.500000000   0.304635728   
7722          0.000345809   0.000004362   0.000002380   0.500000000   0.308539921   
7821          0.000341555   0.000004254   0.000002337   0.500000000   0.312446539   
7920          0.000337405   0.000004150   0.000002296   0.500000000   0.316348097   
8019          0.000333356   0.000004049   0.000002255   0.500000000   0.320255967   
8118          0.000329403   0.000003952   0.000002216   0.500000000   0.324166072   
8217          0.000325544   0.000003859   0.000002178   0.500000000   0.328195292   
8316          0.000321775   0.000003769   0.000002141   0.500000000   0.332110035   
8415          0.000318093   0.000003682   0.000002105   0.500000000   0.336027934   
8514          0.000314495   0.000003598   0.000002070   0.500000000   0.339928600   
8613          0.000310978   0.000003517   0.000002036   0.500000000   0.343828165   
8712          0.000307540   0.000003439   0.000002003   0.500000000   0.347730935   
8811          0.000304177   0.000003363   0.000001971   0.500000000   0.351632874   
8910          0.000300887   0.000003289   0.000001940   0.500000000   0.355521999   
9009          0.000297669   0.000003219   0.000001910   0.500000000   0.359410563   
9108          0.000294519   0.000003150   0.000001880   0.500000000   0.363304567   
9207          0.000291436   0.000003083   0.000001851   0.500000000   0.367192710   
9306          0.000288416   0.000003019   0.000001823   0.500000000   0.371085601   
9405          0.000285460   0.000002957   0.000001796   0.500000000   0.374971099   
9504          0.000282564   0.000002896   0.000001769   0.500000000   0.378860484   
9603          0.000279726   0.000002838   0.000001743   0.500000000   0.382742335   
9702          0.000276945   0.000002781   0.000001717   0.500000000   0.386632492   
9801          0.000274219   0.000002726   0.000001693   0.500000000   0.390529241   
9900          0.000271547   0.000002672   0.000001668   0.500000000   0.394421362   

==> data/fgdlr.dat <==
iter          loss          losschange    gradient      stepsize      time    
0             0.793260631   0.000000000   0.872051606   1.200000000   0.000016501   
2             0.607733771   0.185526860   0.093698281   1.200000000   0.000035197   
4             0.546469709   0.061264062   0.086930157   1.200000000   0.000051047   
6             0.446799469   0.099670240   0.129108421   1.200000000   0.000067999   
8             0.203928807   0.242870662   0.090095156   1.200000000   0.000082547   
10            0.083237794   0.120691013   0.027286478   1.200000000   0.000099879   
12            0.048707473   0.034530321   0.015144952   1.200000000   0.000113385   
14            0.029694803   0.019012670   0.009098489   1.200000000   0.000126891   
16            0.018594768   0.011100035   0.005542357   1.200000000   0.000141558   
18            0.012081812   0.006512956   0.003478311   1.200000000   0.000157749   
20            0.008131309   0.003950503   0.002267112   1.200000000   0.000171194   
22            0.005617431   0.002513878   0.001527592   1.200000000   0.000184760   
24            0.003946728   0.001670703   0.001054063   1.200000000   0.000198396   
26            0.002801433   0.001145295   0.000738540   1.200000000   0.000211982   
28            0.002000802   0.000800631   0.000522419   1.200000000   0.000225407   
30            0.001434476   0.000566326   0.000371774   1.200000000   0.000238772   
32            0.001031017   0.000403459   0.000265622   1.200000000   0.000253350   
34            0.000742300   0.000288717   0.000190305   1.200000000   0.000269641   
36            0.000535084   0.000207216   0.000136620   1.200000000   0.000283307   
38            0.000386061   0.000149023   0.000098231   1.200000000   0.000296792   
40            0.000278732   0.000107330   0.000070714   1.200000000   0.000310148   
42            0.000201347   0.000077385   0.000050954   1.200000000   0.000323743   
44            0.000145506   0.000055841   0.000036744   1.200000000   0.000337289   
46            0.000105186   0.000040320   0.000026514   1.200000000   0.000350624   
48            0.000076059   0.000029128   0.000019142   1.200000000   0.000364090   
50            0.000055008   0.000021051   0.000013826   1.200000000   0.000377605   
52            0.000039790   0.000015218   0.000009989   1.200000000   0.000391041   
54            0.000028786   0.000011004   0.000007220   1.200000000   0.000404466   
56            0.000020827   0.000007959   0.000005219   1.200000000   0.000417651   
58            0.000015070   0.000005757   0.000003774   1.200000000   0.000431287   
60            0.000010905   0.000004165   0.000002729   1.200000000   0.000444552   
62            0.000007892   0.000003013   0.000001974   1.200000000   0.000457887   
64            0.000005712   0.000002180   0.000001428   1.200000000   0.000472545   
66            0.000004134   0.000001578   0.000001033   1.200000000   0.000488976   
68            0.000002992   0.000001142   0.000000747   1.200000000   0.000502552   
70            0.000002165   0.000000826   0.000000541   1.200000000   0.000516188   
72            0.000001567   0.000000598   0.000000391   1.200000000   0.000529463   
74            0.000001134   0.000000433   0.000000283   1.200000000   0.000542848   
76            0.000000821   0.000000313   0.000000205   1.200000000   0.000556414   
78            0.000000594   0.000000227   0.000000148   1.200000000   0.000569980   
80            0.000000430   0.000000164   0.000000107   1.200000000   0.000583275   
82            0.000000311   0.000000119   0.000000078   1.200000000   0.000596830   
84            0.000000225   0.000000086   0.000000056   1.200000000   0.000610296   
86            0.000000163   0.000000062   0.000000041   1.200000000   0.000640143   
88            0.000000118   0.000000045   0.000000029   1.200000000   0.000653568   
90            0.000000085   0.000000033   0.000000021   1.200000000   0.000667134   
92            0.000000062   0.000000024   0.000000015   1.200000000   0.000680659   
94            0.000000045   0.000000017   0.000000011   1.200000000   0.000694195   
96            0.000000032   0.000000012   0.000000008   1.200000000   0.000707720   
98            0.000000023   0.000000009   0.000000006   1.200000000   0.000721256   
100           0.000000017   0.000000006   0.000000004   1.200000000   0.000734651   
102           0.000000012   0.000000005   0.000000003   1.200000000   0.000748327   
104           0.000000009   0.000000003   0.000000002   1.200000000   0.000761613   
106           0.000000006   0.000000002   0.000000002   1.200000000   0.000775128   
108           0.000000005   0.000000002   0.000000001   1.200000000   0.000788544   
110           0.000000003   0.000000001   0.000000001   1.200000000   0.000802330   
112           0.000000002   0.000000001   0.000000001   1.200000000   0.000815845   
114           0.000000002   0.000000001   0.000000000   1.200000000   0.000829411   
116           0.000000001   0.000000000   0.000000000   1.200000000   0.000842756   
118           0.000000001   0.000000000   0.000000000   1.200000000   0.000856492   
120           0.000000001   0.000000000   0.000000000   1.200000000   0.000869747   
122           0.000000000   0.000000000   0.000000000   1.200000000   0.000883173   
124           0.000000000   0.000000000   0.000000000   1.200000000   0.000896468   
126           0.000000000   0.000000000   0.000000000   1.200000000   0.000909813   
128           0.000000000   0.000000000   0.000000000   1.200000000   0.000924160   
130           0.000000000   0.000000000   0.000000000   1.200000000   0.000940100   
132           0.000000000   0.000000000   0.000000000   1.200000000   0.000953466   
134           0.000000000   0.000000000   0.000000000   1.200000000   0.000966801   
136           0.000000000   0.000000000   0.000000000   1.200000000   0.000980347   
138           0.000000000   0.000000000   0.000000000   1.200000000   0.000993582   
140           0.000000000   0.000000000   0.000000000   1.200000000   0.001006867   
142           0.000000000   0.000000000   0.000000000   1.200000000   0.001020132   
144           0.000000000   0.000000000   0.000000000   1.200000000   0.001033708   
146           0.000000000   0.000000000   0.000000000   1.200000000   0.001046983   
148           0.000000000   0.000000000   0.000000000   1.200000000   0.001060228   
150           0.000000000   0.000000000   0.000000000   1.200000000   0.001073513   
152           0.000000000   0.000000000   0.000000000   1.200000000   0.001087049   
154           0.000000000   0.000000000   0.000000000   1.200000000   0.001100334   
156           0.000000000   0.000000000   0.000000000   1.200000000   0.001113639   
158           0.000000000   0.000000000   0.000000000   1.200000000   0.001126874   
160           0.000000000   0.000000000   0.000000000   1.200000000   0.001140320   
162           0.000000000   0.000000000   0.000000000   1.200000000   0.001153735   
164           0.000000000   0.000000000   0.000000000   1.200000000   0.001167020   
166           0.000000000   0.000000000   0.000000000   1.200000000   0.001180285   
168           0.000000000   0.000000000   0.000000000   1.200000000   0.001193771   
170           0.000000000   0.000000000   0.000000000   1.200000000   0.001207036   
172           0.000000000   0.000000000   0.000000000   1.200000000   0.001220271   
174           0.000000000   0.000000000   0.000000000   1.200000000   0.001233556   
176           0.000000000   0.000000000   0.000000000   1.200000000   0.001246982   
178           0.000000000   0.000000000   0.000000000   1.200000000   0.001260477   
180           0.000000000   0.000000000   0.000000000   1.200000000   0.001273782   
182           0.000000000   0.000000000   0.000000000   1.200000000   0.001287007   
184           0.000000000   0.000000000   0.000000000   1.200000000   0.001300653   
186           0.000000000   0.000000000   0.000000000   1.200000000   0.001313998   
188           0.000000000   0.000000000   0.000000000   1.200000000   0.001327344   
190           0.000000000   0.000000000   0.000000000   1.200000000   0.001340609   
192           0.000000000   0.000000000   0.000000000   1.200000000   0.001354044   
194           0.000000000   0.000000000   0.000000000   1.200000000   0.001367410   
196           0.000000000   0.000000000   0.000000000   1.200000000   0.001380675   
198           0.000000000   0.000000000   0.000000000   1.200000000   0.001393920   
200           0.000000000   0.000000000   0.000000000   1.200000000   0.001407516   
202           0.000000000   0.000000000   0.000000000   1.200000000   0.001420751   
204           0.000000000   0.000000000   0.000000000   1.200000000   0.001433966   
206           0.000000000   0.000000000   0.000000000   1.200000000   0.001447191   
208           0.000000000   0.000000000   0.000000000   1.200000000   0.001460556   
210           0.000000000   0.000000000   0.000000000   1.200000000   0.001473771   
212           0.000000000   -0.000000000  0.000000000   1.200000000   0.001487186   
214           0.000000000   0.000000000   0.000000000   1.200000000   0.001500442   
216           0.000000000   0.000000000   0.000000000   1.200000000   0.001514067   
218           0.000000000   0.000000000   0.000000000   1.200000000   0.001527493   
220           0.000000000   0.000000000   0.000000000   1.200000000   0.001540688   
222           0.000000000   0.000000000   0.000000000   1.200000000   0.001553943   
224           0.000000000   0.000000000   0.000000000   1.200000000   0.001567388   
226           0.000000000   0.000000000   0.000000000   1.200000000   0.001580834   
228           0.000000000   0.000000000   0.000000000   1.200000000   0.001594249   
230           0.000000000   0.000000000   0.000000000   1.200000000   0.001607494   
232           0.000000000   0.000000000   0.000000000   1.200000000   0.001621100   
234           0.000000000   -0.000000000  0.000000000   1.200000000   0.001634475   
236           0.000000000   0.000000000   0.000000000   1.200000000   0.001647710   
238           0.000000000   0.000000000   0.000000000   1.200000000   0.001660925   
240           0.000000000   0.000000000   0.000000000   1.200000000   0.001674130   
242           0.000000000   0.000000000   0.000000000   1.200000000   0.001687656   
244           0.000000000   0.000000000   0.000000000   1.200000000   0.001701102   
246           0.000000000   -0.000000000  0.000000000   1.200000000   0.001714447   
248           0.000000000   0.000000000   0.000000000   1.200000000   0.001727952   
250           0.000000000   0.000000000   0.000000000   1.200000000   0.001741438   
252           0.000000000   0.000000000   0.000000000   1.200000000   0.001754703   
254           0.000000000   0.000000000   0.000000000   1.200000000   0.001767988   
256           0.000000000   0.000000000   0.000000000   1.200000000   0.001781844   
258           0.000000000   0.000000000   0.000000000   1.200000000   0.001796923   
260           0.000000000   0.000000000   0.000000000   1.200000000   0.001810318   
262           0.000000000   0.000000000   0.000000000   1.200000000   0.001823603   
264           0.000000000   0.000000000   0.000000000   1.200000000   0.001836859   
266           0.000000000   0.000000000   0.000000000   1.200000000   0.001850094   
268           0.000000000   0.000000000   0.000000000   1.200000000   0.001863359   

==> data/fullrank.dat <==
n m err
20 200 0.0086771
20 400 9.59154e-07
20 600 6.22087e-07
20 800 4.4215e-07
20 1000 3.52382e-07
20 1200 4.22357e-07
20 1400 2.32361e-07
20 1600 2.515e-07
20 1800 2.57154e-07
20 2000 2.26406e-07
20 2200 1.8502e-07
20 2400 1.74185e-07
20 2600 1.59411e-07
20 2800 1.4261e-07
20 3000 1.31753e-07

40 200 0.231863
40 400 0.0381572
40 600 0.00957239
40 800 0.00236836
40 1000 2.47705e-06
40 1200 1.542e-06
40 1400 1.22944e-06
40 1600 1.06392e-06
40 1800 7.63333e-07
40 2000 8.1761e-07
40 2200 7.20898e-07
40 2400 6.19997e-07
40 2600 5.77791e-07
40 2800 4.38999e-07
40 3000 4.45543e-07

60 200 0.628427
60 400 0.141317
60 600 0.0523954
60 800 0.0248524
60 1000 0.0123211
60 1200 0.00682672
60 1400 0.00370478
60 1600 0.00204164
60 1800 0.00175047
60 2000 0.00135404
60 2200 2.90338e-06
60 2400 2.08222e-06
60 2600 1.67366e-06
60 2800 1.53592e-06
60 3000 1.29989e-06

80 200 1.07706
80 400 0.276123
80 600 0.121713
80 800 0.0638011
80 1000 0.037434
80 1200 0.0230339
80 1400 0.0145635
80 1600 0.0100966
80 1800 0.00685223
80 2000 0.0049111
80 2200 0.00347387
80 2400 0.00246542
80 2600 0.00181005
80 2800 0.00146858
80 3000 0.00146576

100 200 1.60632
100 400 0.456173
100 600 0.208477
100 800 0.114939
100 1000 0.0708414
100 1200 0.0456261
100 1400 0.031464
100 1600 0.0225942
100 1800 0.0166246
100 2000 0.0122537
100 2200 0.00959486
100 2400 0.00744824
100 2600 0.00574221
100 2800 0.00462614
100 3000 0.00365457

120 200 2.64627
120 400 0.672802
120 600 0.314339
120 800 0.180329
120 1000 0.113593
120 1200 0.0763503
120 1400 0.0549348
120 1600 0.040437
120 1800 0.0299797
120 2000 0.022931
120 2200 0.017655
120 2400 0.0144944
120 2600 0.0116357
120 2800 0.00944392
120 3000 0.00770826

140 200 4.18902
140 400 0.851828
140 600 0.424927
140 800 0.25012
140 1000 0.16518
140 1200 0.115605
140 1400 0.0801478
140 1600 0.0604336
140 1800 0.0462553
140 2000 0.0359252
140 2200 0.0289675
140 2400 0.0237785
140 2600 0.0192427
140 2800 0.0158956
140 3000 0.01353

160 200 6.8247
160 400 1.04051
160 600 0.538842
160 800 0.329118
160 1000 0.220316
160 1200 0.155551
160 1400 0.111521
160 1600 0.0851475
160 1800 0.0651126
160 2000 0.0523169
160 2200 0.0423839
160 2400 0.0345442
160 2600 0.0283843
160 2800 0.0238024
160 3000 0.0201906

180 200 10.8405
180 400 1.31623
180 600 0.683252
180 800 0.411512
180 1000 0.284272
180 1200 0.20401
180 1400 0.152246
180 1600 0.115382
180 1800 0.0899351
180 2000 0.0708059
180 2200 0.0587318
180 2400 0.0476788
180 2600 0.0398608
180 2800 0.0337314
180 3000 0.0288685

200 200 17.3303
200 400 1.72012
200 600 0.797655
200 800 0.529346
200 1000 0.357265
200 1200 0.253319
200 1400 0.188374
200 1600 0.148675
200 1800 0.117579
200 2000 0.0903866
200 2200 0.075881
200 2400 0.0610018
200 2600 0.0520335
200 2800 0.0461609
200 3000 0.038253

220 200 26.7538
220 400 2.02966
220 600 0.918795
220 800 0.59392
220 1000 0.421887
220 1200 0.301912
220 1400 0.232235
220 1600 0.175163
220 1800 0.142823
220 2000 0.113084
220 2200 0.0931282
220 2400 0.0789646
220 2600 0.0653118
220 2800 0.0553664
220 3000 0.048082

240 200 37.9309
240 400 2.57462
240 600 1.04214
240 800 0.686335
240 1000 0.492252
240 1200 0.361225
240 1400 0.273765
240 1600 0.209624
240 1800 0.170236
240 2000 0.138974
240 2200 0.115102
240 2400 0.0954775
240 2600 0.082755
240 2800 0.0694062
240 3000 0.0608385

260 200 50.1016
260 400 3.46012
260 600 1.18758
260 800 0.778291
260 1000 0.566184
260 1200 0.421359
260 1400 0.320723
260 1600 0.250152
260 1800 0.201027
260 2000 0.166795
260 2200 0.140088
260 2400 0.118718
260 2600 0.100117
260 2800 0.08561
260 3000 0.0759073

280 200 62.5298
280 400 4.50107
280 600 1.39214
280 800 0.863464
280 1000 0.627899
280 1200 0.470436
280 1400 0.370658
280 1600 0.289654
280 1800 0.234889
280 2000 0.191192
280 2200 0.160901
280 2400 0.135834
280 2600 0.114011
280 2800 0.0996095
280 3000 0.0864278

300 200 76.1264
300 400 6.13314
300 600 1.59313
300 800 0.96087
300 1000 0.69146
300 1200 0.527989
300 1400 0.408652
300 1600 0.330249
300 1800 0.263562
300 2000 0.224546
300 2200 0.187763
300 2400 0.160425
300 2600 0.135426
300 2800 0.11816
300 3000 0.103016

320 200 89.8884
320 400 7.94387
320 600 1.9224
320 800 1.06392
320 1000 0.758533
320 1200 0.595362
320 1400 0.461708
320 1600 0.371718
320 1800 0.303224
320 2000 0.253114
320 2200 0.214848
320 2400 0.184219
320 2600 0.15702
320 2800 0.13654
320 3000 0.119311

340 200 102.706
340 400 10.8095
340 600 2.2589
340 800 1.19987
340 1000 0.837558
340 1200 0.64393
340 1400 0.509155
340 1600 0.420407
340 1800 0.342578
340 2000 0.288631
340 2200 0.242636
340 2400 0.202447
340 2600 0.173934
340 2800 0.150443
340 3000 0.135326

360 200 117.128
360 400 14.6328
360 600 2.68618
360 800 1.28736
360 1000 0.908737
360 1200 0.708462
360 1400 0.564002
360 1600 0.45429
360 1800 0.378085
360 2000 0.315342
360 2200 0.267295
360 2400 0.225469
360 2600 0.19782
360 2800 0.17202
360 3000 0.150712

380 200 131.121
380 400 19.3882
380 600 3.13939
380 800 1.43325
380 1000 0.960421
380 1200 0.750189
380 1400 0.614478
380 1600 0.49635
380 1800 0.410576
380 2000 0.34207
380 2200 0.296641
380 2400 0.249785
380 2600 0.226024
380 2800 0.191473
380 3000 0.169078

400 200 145.079
400 400 25.6678
400 600 3.9095
400 800 1.62665
400 1000 1.0645
400 1200 0.811906
400 1400 0.650246
400 1600 0.53264
400 1800 0.440679
400 2000 0.373637
400 2200 0.320735
400 2400 0.277196
400 2600 0.238025
400 2800 0.21273
400 3000 0.18429


==> data/lbfgs.dat <==
iter          loss          losschange    gradient      time    
0             -0.084950124  0.000000000   0.789008094   0.000666692   
1             -0.153666615  0.068716491   0.502986638   0.000833699   
2             -0.261276260  0.107609645   0.363131546   0.000990015   
3             -0.397690460  0.136414200   0.301302807   0.001151160   
4             -0.450637553  0.052947093   0.359389654   0.001321051   
5             -0.481390598  0.030753045   0.129964648   0.001487667   
6             -0.489714822  0.008324224   0.063261638   0.001657749   
7             -0.495754911  0.006040090   0.035056236   0.001823403   
8             -0.498677166  0.002922255   0.021403583   0.001987293   
9             -0.499308219  0.000631053   0.034959011   0.002155001   
10            -0.499876184  0.000567965   0.011614351   0.002324692   
11            -0.499959711  0.000083527   0.003632482   0.002495786   
12            -0.499977816  0.000018105   0.002364464   0.002665748   
13            -0.499996607  0.000018791   0.001254981   0.002841751   
14            -0.499999551  0.000002943   0.000585611   0.003018436   
15            -0.499999689  0.000000138   0.000605960   0.003195010   
16            -0.499999975  0.000000286   0.000104643   0.003377395   
17            -0.499999989  0.000000014   0.000059770   0.003567625   
18            -0.499999998  0.000000009   0.000021961   0.003753568   
19            -0.499999999  0.000000001   0.000015230   0.003944138   
20            -0.500000000  0.000000000   0.000019040   0.004134198   
21            -0.500000000  0.000000000   0.000003654   0.004323226   
22            -0.500000000  0.000000000   0.000000543   0.004513206   
23            -0.500000000  0.000000000   0.000000215   0.004701152   
24            -0.500000000  0.000000000   0.000000022   0.004890951   
25            -0.500000000  0.000000000   0.000000016   0.005372624   

==> data/lowrank.dat <==
n m r err
15 75 3 0
15 150 3 0
15 225 3 0
15 300 3 0
15 375 3 0
15 450 3 0
15 525 3 0
15 600 3 0
15 675 3 0
15 750 3 0
15 825 3 0
15 900 3 0

30 75 3 1
30 150 3 0.4
30 225 3 0
30 300 3 0
30 375 3 0
30 450 3 0
30 525 3 0
30 600 3 0
30 675 3 0
30 750 3 0
30 825 3 0
30 900 3 0

45 75 3 1
45 150 3 1
45 225 3 1
45 300 3 0
45 375 3 0
45 450 3 0
45 525 3 0
45 600 3 0
45 675 3 0
45 750 3 0
45 825 3 0
45 900 3 0

60 75 3 1
60 150 3 1
60 225 3 1
60 300 3 1
60 375 3 0
60 450 3 0
60 525 3 0
60 600 3 0
60 675 3 0
60 750 3 0
60 825 3 0
60 900 3 0

75 75 3 1
75 150 3 1
75 225 3 1
75 300 3 1
75 375 3 1
75 450 3 0.4
75 525 3 0
75 600 3 0
75 675 3 0
75 750 3 0
75 825 3 0
75 900 3 0

90 75 3 1
90 150 3 1
90 225 3 1
90 300 3 1
90 375 3 1
90 450 3 1
90 525 3 1
90 600 3 0
90 675 3 0
90 750 3 0
90 825 3 0
90 900 3 0

105 75 3 1
105 150 3 1
105 225 3 1
105 300 3 1
105 375 3 1
105 450 3 1
105 525 3 1
105 600 3 1
105 675 3 0.4
105 750 3 0
105 825 3 0
105 900 3 0

120 75 3 1
120 150 3 1
120 225 3 1
120 300 3 1
120 375 3 1
120 450 3 1
120 525 3 1
120 600 3 1
120 675 3 1
120 750 3 0.8
120 825 3 0
120 900 3 0

135 75 3 1
135 150 3 1
135 225 3 1
135 300 3 1
135 375 3 1
135 450 3 1
135 525 3 1
135 600 3 1
135 675 3 1
135 750 3 1
135 825 3 1
135 900 3 0.2

150 75 3 1
150 150 3 1
150 225 3 1
150 300 3 1
150 375 3 1
150 450 3 1
150 525 3 1
150 600 3 1
150 675 3 1
150 750 3 1
150 825 3 1
150 900 3 1


==> data/nesterov.dat <==
iter		loss		time
0		0.555375		0.000191562
10		0.226473		0.00188614
20		0.0871757		0.00356097
30		0.0301272		0.00525161
40		0.0167158		0.00695101
50		0.0143584		0.00868247
60		0.00737126		0.0103434
70		0.00674875		0.0120072
80		0.00466713		0.0136687
90		0.00381006		0.0153107
100		0.00211208		0.0169927
110		0.0016724		0.0186477
120		0.00204576		0.0203314
130		0.00109332		0.0220173
140		0.00090187		0.023708
150		0.00101358		0.025414
160		0.000721411		0.0270761
170		0.00052207		0.0287611
180		0.000483515		0.0304461
190		0.000496914		0.0321425
200		0.000246427		0.0338046
210		0.000288319		0.0354725
220		0.000340208		0.0371473
230		0.000206873		0.0387812
240		0.000130482		0.0404531
250		0.000206695		0.0421475
260		0.000162084		0.0438296
270		8.6786e-05		0.0455033
280		0.000121274		0.047158
290		0.000128323		0.0488282
300		5.4226e-05		0.0505131
310		6.28411e-05		0.052199
320		9.40876e-05		0.0539144
330		4.26187e-05		0.0555673
340		3.78981e-05		0.0572398
350		6.37797e-05		0.0588955
360		4.66456e-05		0.0605583
370		2.05478e-05		0.0622049
380		3.75504e-05		0.0638932
390		3.79189e-05		0.0655958
400		1.27981e-05		0.0672444
410		2.32259e-05		0.0689056
420		3.03401e-05		0.0706029
430		1.77659e-05		0.0722607
440		8.53383e-06		0.0739215
450		2.1847e-05		0.0756223
460		1.49457e-05		0.0773151
470		6.141e-06		0.0789579
480		1.45737e-05		0.0806313
490		1.43539e-05		0.0822817
500		5.10281e-06		0.0839464
510		7.976e-06		0.0856656
520		1.15376e-05		0.0873754
530		4.73796e-06		0.0890438
540		5.14703e-06		0.0906894
550		8.6682e-06		0.0923643
560		6.17276e-06		0.0940297
570		1.85144e-06		0.0956501
580		5.81947e-06		0.0973587
590		5.27835e-06		0.0990341
600		1.6092e-06		0.100697
610		3.83494e-06		0.102374
620		4.59332e-06		0.104064
630		2.41106e-06		0.105732
640		1.60111e-06		0.107414
650		3.49028e-06		0.109135
660		2.14178e-06		0.110823
670		1.2288e-06		0.112496
680		2.43373e-06		0.114167
690		2.25484e-06		0.115828
700		6.68396e-07		0.1175
710		1.47985e-06		0.119174
720		1.84851e-06		0.120896
730		7.54181e-07		0.122548
740		9.61919e-07		0.124186
750		1.45387e-06		0.125866
760		9.77267e-07		0.127524
770		2.74036e-07		0.129235
780		1.0443e-06		0.130932
790		8.7198e-07		0.13265
800		2.69863e-07		0.134302
810		6.98316e-07		0.135956
820		8.02393e-07		0.13765
830		3.57745e-07		0.139328
840		3.39739e-07		0.141023
850		6.4001e-07		0.142746
860		3.45269e-07		0.144411
870		2.30316e-07		0.14609
880		4.69728e-07		0.147747
890		3.97504e-07		0.149383
900		1.0428e-07		0.151034
910		3.02147e-07		0.152738
920		3.43678e-07		0.15445
930		1.09954e-07		0.156103
940		1.99187e-07		0.157789
950		2.85322e-07		0.159481
960		1.73623e-07		0.161149
970		6.63416e-08		0.162839
980		2.13043e-07		0.164574
990		1.59148e-07		0.166263
1000		5.58368e-08		0.167906
1010		1.47036e-07		0.169605
1020		1.56009e-07		0.171283
1030		6.19544e-08		0.172956
1040		7.93757e-08		0.174654
1050		1.28362e-07		0.176379
1060		6.08454e-08		0.17806
1070		5.39756e-08		0.179716
1080		9.77313e-08		0.181391
1090		7.64333e-08		0.183043
1100		1.73407e-08		0.184705
1110		6.66833e-08		0.186419
1120		6.74563e-08		0.188134
1130		2.02731e-08		0.18979
1140		4.46006e-08		0.191455
1150		5.87647e-08		0.193149
1160		3.23636e-08		0.1948
1170		1.75178e-08		0.196491
1180		4.55842e-08		0.198218
1190		3.0429e-08		0.199919
1200		1.37125e-08		0.201585
1210		3.23524e-08		0.203257
1220		3.18074e-08		0.204937
1230		1.07966e-08		0.206598
1240		1.91239e-08		0.208311
1250		2.68898e-08		0.210037
1260		1.12196e-08		0.211685
1270		1.28594e-08		0.213362
1280		2.12785e-08		0.215044
1290		1.52777e-08		0.216713

==> data/noisy.dat <==
n m r noise err
50 50 3 1e-06 10.1934
50 75 3 1e-06 5.76653
50 100 3 1e-06 4.00705
50 125 3 1e-06 2.75214
50 150 3 1e-06 2.05756
50 175 3 1e-06 1.6567
50 200 3 1e-06 1.2588
50 225 3 1e-06 0.875951
50 250 3 1e-06 0.557711
50 275 3 1e-06 0.132252
50 300 3 1e-06 0.00086294
50 325 3 1e-06 0.000784748
50 350 3 1e-06 0.00106243
50 375 3 1e-06 0.00114937
50 400 3 1e-06 0.00163349
50 425 3 1e-06 0.00180451
50 450 3 1e-06 0.00239114
50 475 3 1e-06 0.0130319
50 500 3 1e-06 0.00735189

50 50 3 1e-07 10.1934
50 75 3 1e-07 5.76652
50 100 3 1e-07 4.00705
50 125 3 1e-07 2.75214
50 150 3 1e-07 2.05756
50 175 3 1e-07 1.65669
50 200 3 1e-07 1.2588
50 225 3 1e-07 0.875957
50 250 3 1e-07 0.557355
50 275 3 1e-07 0.131928
50 300 3 1e-07 0.000148993
50 325 3 1e-07 0.000181706
50 350 3 1e-07 0.000164631
50 375 3 1e-07 0.000257212
50 400 3 1e-07 0.000239291
50 425 3 1e-07 0.000252307
50 450 3 1e-07 0.000275306
50 475 3 1e-07 0.00023086
50 500 3 1e-07 0.000259877

50 50 3 1e-08 10.1934
50 75 3 1e-08 5.76652
50 100 3 1e-08 4.00705
50 125 3 1e-08 2.75214
50 150 3 1e-08 2.05756
50 175 3 1e-08 1.65669
50 200 3 1e-08 1.25881
50 225 3 1e-08 0.875977
50 250 3 1e-08 0.557761
50 275 3 1e-08 0.131966
50 300 3 1e-08 2.14687e-05
50 325 3 1e-08 3.86949e-05
50 350 3 1e-08 4.26993e-05
50 375 3 1e-08 4.7354e-05
50 400 3 1e-08 4.2262e-05
50 425 3 1e-08 5.07816e-05
50 450 3 1e-08 8.027e-05
50 475 3 1e-08 5.07603e-05
50 500 3 1e-08 5.85063e-05

50 50 3 1e-09 10.1934
50 75 3 1e-09 5.76652
50 100 3 1e-09 4.00705
50 125 3 1e-09 2.75214
50 150 3 1e-09 2.05756
50 175 3 1e-09 1.6567
50 200 3 1e-09 1.2588
50 225 3 1e-09 0.875952
50 250 3 1e-09 0.557475
50 275 3 1e-09 0.132742
50 300 3 1e-09 1.95278e-07
50 325 3 1e-09 1.61715e-06
50 350 3 1e-09 3.76773e-06
50 375 3 1e-09 2.90901e-06
50 400 3 1e-09 6.00511e-06
50 425 3 1e-09 9.9793e-06
50 450 3 1e-09 1.23502e-06
50 475 3 1e-09 3.32116e-06
50 500 3 1e-09 8.89703e-08

50 50 3 1e-10 10.1934
50 75 3 1e-10 5.76652
50 100 3 1e-10 4.00705
50 125 3 1e-10 2.75214
50 150 3 1e-10 2.05756
50 175 3 1e-10 1.65669
50 200 3 1e-10 1.25881
50 225 3 1e-10 0.875965
50 250 3 1e-10 0.557337
50 275 3 1e-10 0.131438
50 300 3 1e-10 9.91699e-08
50 325 3 1e-10 5.9266e-08
50 350 3 1e-10 5.61993e-08
50 375 3 1e-10 6.20112e-08
50 400 3 1e-10 6.53989e-08
50 425 3 1e-10 5.36496e-08
50 450 3 1e-10 5.02538e-08
50 475 3 1e-10 6.10158e-08
50 500 3 1e-10 5.67344e-08


==> data/rankone.dat <==
n m r err
15 25 1 0.8
15 50 1 0
15 75 1 0
15 100 1 0
15 125 1 0
15 150 1 0
15 175 1 0
15 200 1 0
15 225 1 0
15 250 1 0
15 275 1 0
15 300 1 0

30 25 1 1
30 50 1 1
30 75 1 0.1
30 100 1 0
30 125 1 0
30 150 1 0
30 175 1 0
30 200 1 0
30 225 1 0
30 250 1 0
30 275 1 0
30 300 1 0

45 25 1 1
45 50 1 1
45 75 1 1
45 100 1 1
45 125 1 0.1
45 150 1 0
45 175 1 0
45 200 1 0
45 225 1 0
45 250 1 0
45 275 1 0
45 300 1 0

60 25 1 1
60 50 1 1
60 75 1 1
60 100 1 1
60 125 1 1
60 150 1 0.5
60 175 1 0.1
60 200 1 0
60 225 1 0
60 250 1 0
60 275 1 0
60 300 1 0

75 25 1 1
75 50 1 1
75 75 1 1
75 100 1 1
75 125 1 1
75 150 1 1
75 175 1 1
75 200 1 0.4
75 225 1 0
75 250 1 0
75 275 1 0
75 300 1 0

90 25 1 1
90 50 1 1
90 75 1 1
90 100 1 1
90 125 1 1
90 150 1 1
90 175 1 1
90 200 1 1
90 225 1 0.8
90 250 1 0.1
90 275 1 0
90 300 1 0

105 25 1 1
105 50 1 1
105 75 1 1
105 100 1 1
105 125 1 1
105 150 1 1
105 175 1 1
105 200 1 1
105 225 1 1
105 250 1 1
105 275 1 0.3
105 300 1 0.1

120 25 1 1
120 50 1 1
120 75 1 1
120 100 1 1
120 125 1 1
120 150 1 1
120 175 1 1
120 200 1 1
120 225 1 1
120 250 1 1
120 275 1 1
120 300 1 1

135 25 1 1
135 50 1 1
135 75 1 1
135 100 1 1
135 125 1 1
135 150 1 1
135 175 1 1
135 200 1 1
135 225 1 1
135 250 1 1
135 275 1 1
135 300 1 1

150 25 1 1
150 50 1 1
150 75 1 1
150 100 1 1
150 125 1 1
150 150 1 1
150 175 1 1
150 200 1 1
150 225 1 1
150 250 1 1
150 275 1 1
150 300 1 1


==> figs/precompiled/main-figure0_contourtmp0.dat <==
2.0e2 2.0e1 8.6771e-3 8.6771e-3
4.0e2 2.0e1 9.59154e-7 9.59154e-7
6.0e2 2.0e1 6.22087e-7 6.22087e-7
8.0e2 2.0e1 4.4215e-7 4.4215e-7
1.0e3 2.0e1 3.52382e-7 3.52382e-7
1.2e3 2.0e1 4.22357e-7 4.22357e-7
1.4e3 2.0e1 2.32361e-7 2.32361e-7
1.6e3 2.0e1 2.515e-7 2.515e-7
1.8e3 2.0e1 2.57154e-7 2.57154e-7
2.0e3 2.0e1 2.26406e-7 2.26406e-7
2.2e3 2.0e1 1.8502e-7 1.8502e-7
2.4e3 2.0e1 1.74185e-7 1.74185e-7
2.6e3 2.0e1 1.59411e-7 1.59411e-7
2.8e3 2.0e1 1.4261e-7 1.4261e-7
3.0e3 2.0e1 1.31753e-7 1.31753e-7

2.0e2 4.0e1 2.31863e-1 2.31863e-1
4.0e2 4.0e1 3.81572e-2 3.81572e-2
6.0e2 4.0e1 9.57239e-3 9.57239e-3
8.0e2 4.0e1 2.36836e-3 2.36836e-3
1.0e3 4.0e1 2.47705e-6 2.47705e-6
1.2e3 4.0e1 1.542e-6 1.542e-6
1.4e3 4.0e1 1.22944e-6 1.22944e-6
1.6e3 4.0e1 1.06392e-6 1.06392e-6
1.8e3 4.0e1 7.63333e-7 7.63333e-7
2.0e3 4.0e1 8.1761e-7 8.1761e-7
2.2e3 4.0e1 7.20898e-7 7.20898e-7
2.4e3 4.0e1 6.19997e-7 6.19997e-7
2.6e3 4.0e1 5.77791e-7 5.77791e-7
2.8e3 4.0e1 4.38999e-7 4.38999e-7
3.0e3 4.0e1 4.45543e-7 4.45543e-7

2.0e2 6.0e1 6.28427e-1 6.28427e-1
4.0e2 6.0e1 1.41317e-1 1.41317e-1
6.0e2 6.0e1 5.23954e-2 5.23954e-2
8.0e2 6.0e1 2.48524e-2 2.48524e-2
1.0e3 6.0e1 1.23211e-2 1.23211e-2
1.2e3 6.0e1 6.82672e-3 6.82672e-3
1.4e3 6.0e1 3.70478e-3 3.70478e-3
1.6e3 6.0e1 2.04164e-3 2.04164e-3
1.8e3 6.0e1 1.75047e-3 1.75047e-3
2.0e3 6.0e1 1.35404e-3 1.35404e-3
2.2e3 6.0e1 2.90338e-6 2.90338e-6
2.4e3 6.0e1 2.08222e-6 2.08222e-6
2.6e3 6.0e1 1.67366e-6 1.67366e-6
2.8e3 6.0e1 1.53592e-6 1.53592e-6
3.0e3 6.0e1 1.29989e-6 1.29989e-6

2.0e2 8.0e1 1.07706e0 1.07706e0
4.0e2 8.0e1 2.76123e-1 2.76123e-1
6.0e2 8.0e1 1.21713e-1 1.21713e-1
8.0e2 8.0e1 6.38011e-2 6.38011e-2
1.0e3 8.0e1 3.7434e-2 3.7434e-2
1.2e3 8.0e1 2.30339e-2 2.30339e-2
1.4e3 8.0e1 1.45635e-2 1.45635e-2
1.6e3 8.0e1 1.00966e-2 1.00966e-2
1.8e3 8.0e1 6.85223e-3 6.85223e-3
2.0e3 8.0e1 4.9111e-3 4.9111e-3
2.2e3 8.0e1 3.47387e-3 3.47387e-3
2.4e3 8.0e1 2.46542e-3 2.46542e-3
2.6e3 8.0e1 1.81005e-3 1.81005e-3
2.8e3 8.0e1 1.46858e-3 1.46858e-3
3.0e3 8.0e1 1.46576e-3 1.46576e-3

2.0e2 1.0e2 1.60632e0 1.60632e0
4.0e2 1.0e2 4.56173e-1 4.56173e-1
6.0e2 1.0e2 2.08477e-1 2.08477e-1
8.0e2 1.0e2 1.14939e-1 1.14939e-1
1.0e3 1.0e2 7.08414e-2 7.08414e-2
1.2e3 1.0e2 4.56261e-2 4.56261e-2
1.4e3 1.0e2 3.1464e-2 3.1464e-2
1.6e3 1.0e2 2.25942e-2 2.25942e-2
1.8e3 1.0e2 1.66246e-2 1.66246e-2
2.0e3 1.0e2 1.22537e-2 1.22537e-2
2.2e3 1.0e2 9.59486e-3 9.59486e-3
2.4e3 1.0e2 7.44824e-3 7.44824e-3
2.6e3 1.0e2 5.74221e-3 5.74221e-3
2.8e3 1.0e2 4.62614e-3 4.62614e-3
3.0e3 1.0e2 3.65457e-3 3.65457e-3

2.0e2 1.2e2 2.64627e0 2.64627e0
4.0e2 1.2e2 6.72802e-1 6.72802e-1
6.0e2 1.2e2 3.14339e-1 3.14339e-1
8.0e2 1.2e2 1.80329e-1 1.80329e-1
1.0e3 1.2e2 1.13593e-1 1.13593e-1
1.2e3 1.2e2 7.63503e-2 7.63503e-2
1.4e3 1.2e2 5.49348e-2 5.49348e-2
1.6e3 1.2e2 4.0437e-2 4.0437e-2
1.8e3 1.2e2 2.99797e-2 2.99797e-2
2.0e3 1.2e2 2.2931e-2 2.2931e-2
2.2e3 1.2e2 1.7655e-2 1.7655e-2
2.4e3 1.2e2 1.44944e-2 1.44944e-2
2.6e3 1.2e2 1.16357e-2 1.16357e-2
2.8e3 1.2e2 9.44392e-3 9.44392e-3
3.0e3 1.2e2 7.70826e-3 7.70826e-3

2.0e2 1.4e2 4.18902e0 4.18902e0
4.0e2 1.4e2 8.51828e-1 8.51828e-1
6.0e2 1.4e2 4.24927e-1 4.24927e-1
8.0e2 1.4e2 2.5012e-1 2.5012e-1
1.0e3 1.4e2 1.6518e-1 1.6518e-1
1.2e3 1.4e2 1.15605e-1 1.15605e-1
1.4e3 1.4e2 8.01478e-2 8.01478e-2
1.6e3 1.4e2 6.04336e-2 6.04336e-2
1.8e3 1.4e2 4.62553e-2 4.62553e-2
2.0e3 1.4e2 3.59252e-2 3.59252e-2
2.2e3 1.4e2 2.89675e-2 2.89675e-2
2.4e3 1.4e2 2.37785e-2 2.37785e-2
2.6e3 1.4e2 1.92427e-2 1.92427e-2
2.8e3 1.4e2 1.58956e-2 1.58956e-2
3.0e3 1.4e2 1.353e-2 1.353e-2

2.0e2 1.6e2 6.8247e0 6.8247e0
4.0e2 1.6e2 1.04051e0 1.04051e0
6.0e2 1.6e2 5.38842e-1 5.38842e-1
8.0e2 1.6e2 3.29118e-1 3.29118e-1
1.0e3 1.6e2 2.20316e-1 2.20316e-1
1.2e3 1.6e2 1.55551e-1 1.55551e-1
1.4e3 1.6e2 1.11521e-1 1.11521e-1
1.6e3 1.6e2 8.51475e-2 8.51475e-2
1.8e3 1.6e2 6.51126e-2 6.51126e-2
2.0e3 1.6e2 5.23169e-2 5.23169e-2
2.2e3 1.6e2 4.23839e-2 4.23839e-2
2.4e3 1.6e2 3.45442e-2 3.45442e-2
2.6e3 1.6e2 2.83843e-2 2.83843e-2
2.8e3 1.6e2 2.38024e-2 2.38024e-2
3.0e3 1.6e2 2.01906e-2 2.01906e-2

2.0e2 1.8e2 1.08405e1 1.08405e1
4.0e2 1.8e2 1.31623e0 1.31623e0
6.0e2 1.8e2 6.83252e-1 6.83252e-1
8.0e2 1.8e2 4.11512e-1 4.11512e-1
1.0e3 1.8e2 2.84272e-1 2.84272e-1
1.2e3 1.8e2 2.0401e-1 2.0401e-1
1.4e3 1.8e2 1.52246e-1 1.52246e-1
1.6e3 1.8e2 1.15382e-1 1.15382e-1
1.8e3 1.8e2 8.99351e-2 8.99351e-2
2.0e3 1.8e2 7.08059e-2 7.08059e-2
2.2e3 1.8e2 5.87318e-2 5.87318e-2
2.4e3 1.8e2 4.76788e-2 4.76788e-2
2.6e3 1.8e2 3.98608e-2 3.98608e-2
2.8e3 1.8e2 3.37314e-2 3.37314e-2
3.0e3 1.8e2 2.88685e-2 2.88685e-2

2.0e2 2.0e2 1.73303e1 1.73303e1
4.0e2 2.0e2 1.72012e0 1.72012e0
6.0e2 2.0e2 7.97655e-1 7.97655e-1
8.0e2 2.0e2 5.29346e-1 5.29346e-1
1.0e3 2.0e2 3.57265e-1 3.57265e-1
1.2e3 2.0e2 2.53319e-1 2.53319e-1
1.4e3 2.0e2 1.88374e-1 1.88374e-1
1.6e3 2.0e2 1.48675e-1 1.48675e-1
1.8e3 2.0e2 1.17579e-1 1.17579e-1
2.0e3 2.0e2 9.03866e-2 9.03866e-2
2.2e3 2.0e2 7.5881e-2 7.5881e-2
2.4e3 2.0e2 6.10018e-2 6.10018e-2
2.6e3 2.0e2 5.20335e-2 5.20335e-2
2.8e3 2.0e2 4.61609e-2 4.61609e-2
3.0e3 2.0e2 3.8253e-2 3.8253e-2

2.0e2 2.2e2 2.67538e1 2.67538e1
4.0e2 2.2e2 2.02966e0 2.02966e0
6.0e2 2.2e2 9.18795e-1 9.18795e-1
8.0e2 2.2e2 5.9392e-1 5.9392e-1
1.0e3 2.2e2 4.21887e-1 4.21887e-1
1.2e3 2.2e2 3.01912e-1 3.01912e-1
1.4e3 2.2e2 2.32235e-1 2.32235e-1
1.6e3 2.2e2 1.75163e-1 1.75163e-1
1.8e3 2.2e2 1.42823e-1 1.42823e-1
2.0e3 2.2e2 1.13084e-1 1.13084e-1
2.2e3 2.2e2 9.31282e-2 9.31282e-2
2.4e3 2.2e2 7.89646e-2 7.89646e-2
2.6e3 2.2e2 6.53118e-2 6.53118e-2
2.8e3 2.2e2 5.53664e-2 5.53664e-2
3.0e3 2.2e2 4.8082e-2 4.8082e-2

2.0e2 2.4e2 3.79309e1 3.79309e1
4.0e2 2.4e2 2.57462e0 2.57462e0
6.0e2 2.4e2 1.04214e0 1.04214e0
8.0e2 2.4e2 6.86335e-1 6.86335e-1
1.0e3 2.4e2 4.92252e-1 4.92252e-1
1.2e3 2.4e2 3.61225e-1 3.61225e-1
1.4e3 2.4e2 2.73765e-1 2.73765e-1
1.6e3 2.4e2 2.09624e-1 2.09624e-1
1.8e3 2.4e2 1.70236e-1 1.70236e-1
2.0e3 2.4e2 1.38974e-1 1.38974e-1
2.2e3 2.4e2 1.15102e-1 1.15102e-1
2.4e3 2.4e2 9.54775e-2 9.54775e-2
2.6e3 2.4e2 8.2755e-2 8.2755e-2
2.8e3 2.4e2 6.94062e-2 6.94062e-2
3.0e3 2.4e2 6.08385e-2 6.08385e-2

2.0e2 2.6e2 5.01016e1 5.01016e1
4.0e2 2.6e2 3.46012e0 3.46012e0
6.0e2 2.6e2 1.18758e0 1.18758e0
8.0e2 2.6e2 7.78291e-1 7.78291e-1
1.0e3 2.6e2 5.66184e-1 5.66184e-1
1.2e3 2.6e2 4.21359e-1 4.21359e-1
1.4e3 2.6e2 3.20723e-1 3.20723e-1
1.6e3 2.6e2 2.50152e-1 2.50152e-1
1.8e3 2.6e2 2.01027e-1 2.01027e-1
2.0e3 2.6e2 1.66795e-1 1.66795e-1
2.2e3 2.6e2 1.40088e-1 1.40088e-1
2.4e3 2.6e2 1.18718e-1 1.18718e-1
2.6e3 2.6e2 1.00117e-1 1.00117e-1
2.8e3 2.6e2 8.561e-2 8.561e-2
3.0e3 2.6e2 7.59073e-2 7.59073e-2

2.0e2 2.8e2 6.25298e1 6.25298e1
4.0e2 2.8e2 4.50107e0 4.50107e0
6.0e2 2.8e2 1.39214e0 1.39214e0
8.0e2 2.8e2 8.63464e-1 8.63464e-1
1.0e3 2.8e2 6.27899e-1 6.27899e-1
1.2e3 2.8e2 4.70436e-1 4.70436e-1
1.4e3 2.8e2 3.70658e-1 3.70658e-1
1.6e3 2.8e2 2.89654e-1 2.89654e-1
1.8e3 2.8e2 2.34889e-1 2.34889e-1
2.0e3 2.8e2 1.91192e-1 1.91192e-1
2.2e3 2.8e2 1.60901e-1 1.60901e-1
2.4e3 2.8e2 1.35834e-1 1.35834e-1
2.6e3 2.8e2 1.14011e-1 1.14011e-1
2.8e3 2.8e2 9.96095e-2 9.96095e-2
3.0e3 2.8e2 8.64278e-2 8.64278e-2

2.0e2 3.0e2 7.61264e1 7.61264e1
4.0e2 3.0e2 6.13314e0 6.13314e0
6.0e2 3.0e2 1.59313e0 1.59313e0
8.0e2 3.0e2 9.6087e-1 9.6087e-1
1.0e3 3.0e2 6.9146e-1 6.9146e-1
1.2e3 3.0e2 5.27989e-1 5.27989e-1
1.4e3 3.0e2 4.08652e-1 4.08652e-1
1.6e3 3.0e2 3.30249e-1 3.30249e-1
1.8e3 3.0e2 2.63562e-1 2.63562e-1
2.0e3 3.0e2 2.24546e-1 2.24546e-1
2.2e3 3.0e2 1.87763e-1 1.87763e-1
2.4e3 3.0e2 1.60425e-1 1.60425e-1
2.6e3 3.0e2 1.35426e-1 1.35426e-1
2.8e3 3.0e2 1.1816e-1 1.1816e-1
3.0e3 3.0e2 1.03016e-1 1.03016e-1

2.0e2 3.2e2 8.98884e1 8.98884e1
4.0e2 3.2e2 7.94387e0 7.94387e0
6.0e2 3.2e2 1.9224e0 1.9224e0
8.0e2 3.2e2 1.06392e0 1.06392e0
1.0e3 3.2e2 7.58533e-1 7.58533e-1
1.2e3 3.2e2 5.95362e-1 5.95362e-1
1.4e3 3.2e2 4.61708e-1 4.61708e-1
1.6e3 3.2e2 3.71718e-1 3.71718e-1
1.8e3 3.2e2 3.03224e-1 3.03224e-1
2.0e3 3.2e2 2.53114e-1 2.53114e-1
2.2e3 3.2e2 2.14848e-1 2.14848e-1
2.4e3 3.2e2 1.84219e-1 1.84219e-1
2.6e3 3.2e2 1.5702e-1 1.5702e-1
2.8e3 3.2e2 1.3654e-1 1.3654e-1
3.0e3 3.2e2 1.19311e-1 1.19311e-1

2.0e2 3.4e2 1.02706e2 1.02706e2
4.0e2 3.4e2 1.08095e1 1.08095e1
6.0e2 3.4e2 2.2589e0 2.2589e0
8.0e2 3.4e2 1.19987e0 1.19987e0
1.0e3 3.4e2 8.37558e-1 8.37558e-1
1.2e3 3.4e2 6.4393e-1 6.4393e-1
1.4e3 3.4e2 5.09155e-1 5.09155e-1
1.6e3 3.4e2 4.20407e-1 4.20407e-1
1.8e3 3.4e2 3.42578e-1 3.42578e-1
2.0e3 3.4e2 2.88631e-1 2.88631e-1
2.2e3 3.4e2 2.42636e-1 2.42636e-1
2.4e3 3.4e2 2.02447e-1 2.02447e-1
2.6e3 3.4e2 1.73934e-1 1.73934e-1
2.8e3 3.4e2 1.50443e-1 1.50443e-1
3.0e3 3.4e2 1.35326e-1 1.35326e-1

2.0e2 3.6e2 1.17128e2 1.17128e2
4.0e2 3.6e2 1.46328e1 1.46328e1
6.0e2 3.6e2 2.68618e0 2.68618e0
8.0e2 3.6e2 1.28736e0 1.28736e0
1.0e3 3.6e2 9.08737e-1 9.08737e-1
1.2e3 3.6e2 7.08462e-1 7.08462e-1
1.4e3 3.6e2 5.64002e-1 5.64002e-1
1.6e3 3.6e2 4.5429e-1 4.5429e-1
1.8e3 3.6e2 3.78085e-1 3.78085e-1
2.0e3 3.6e2 3.15342e-1 3.15342e-1
2.2e3 3.6e2 2.67295e-1 2.67295e-1
2.4e3 3.6e2 2.25469e-1 2.25469e-1
2.6e3 3.6e2 1.9782e-1 1.9782e-1
2.8e3 3.6e2 1.7202e-1 1.7202e-1
3.0e3 3.6e2 1.50712e-1 1.50712e-1

2.0e2 3.8e2 1.31121e2 1.31121e2
4.0e2 3.8e2 1.93882e1 1.93882e1
6.0e2 3.8e2 3.13939e0 3.13939e0
8.0e2 3.8e2 1.43325e0 1.43325e0
1.0e3 3.8e2 9.60421e-1 9.60421e-1
1.2e3 3.8e2 7.50189e-1 7.50189e-1
1.4e3 3.8e2 6.14478e-1 6.14478e-1
1.6e3 3.8e2 4.9635e-1 4.9635e-1
1.8e3 3.8e2 4.10576e-1 4.10576e-1
2.0e3 3.8e2 3.4207e-1 3.4207e-1
2.2e3 3.8e2 2.96641e-1 2.96641e-1
2.4e3 3.8e2 2.49785e-1 2.49785e-1
2.6e3 3.8e2 2.26024e-1 2.26024e-1
2.8e3 3.8e2 1.91473e-1 1.91473e-1
3.0e3 3.8e2 1.69078e-1 1.69078e-1

2.0e2 4.0e2 1.45079e2 1.45079e2
4.0e2 4.0e2 2.56678e1 2.56678e1
6.0e2 4.0e2 3.9095e0 3.9095e0
8.0e2 4.0e2 1.62665e0 1.62665e0
1.0e3 4.0e2 1.0645e0 1.0645e0
1.2e3 4.0e2 8.11906e-1 8.11906e-1
1.4e3 4.0e2 6.50246e-1 6.50246e-1
1.6e3 4.0e2 5.3264e-1 5.3264e-1
1.8e3 4.0e2 4.40679e-1 4.40679e-1
2.0e3 4.0e2 3.73637e-1 3.73637e-1
2.2e3 4.0e2 3.20735e-1 3.20735e-1
2.4e3 4.0e2 2.77196e-1 2.77196e-1
2.6e3 4.0e2 2.38025e-1 2.38025e-1
2.8e3 4.0e2 2.1273e-1 2.1273e-1
3.0e3 4.0e2 1.8429e-1 1.8429e-1


==> main_contourtmp0.dat <==
2.0e2 2.0e1 8.6771e-3 8.6771e-3
4.0e2 2.0e1 9.59154e-7 9.59154e-7
6.0e2 2.0e1 6.22087e-7 6.22087e-7
8.0e2 2.0e1 4.4215e-7 4.4215e-7
1.0e3 2.0e1 3.52382e-7 3.52382e-7
1.2e3 2.0e1 4.22357e-7 4.22357e-7
1.4e3 2.0e1 2.32361e-7 2.32361e-7
1.6e3 2.0e1 2.515e-7 2.515e-7
1.8e3 2.0e1 2.57154e-7 2.57154e-7
2.0e3 2.0e1 2.26406e-7 2.26406e-7
2.2e3 2.0e1 1.8502e-7 1.8502e-7
2.4e3 2.0e1 1.74185e-7 1.74185e-7
2.6e3 2.0e1 1.59411e-7 1.59411e-7
2.8e3 2.0e1 1.4261e-7 1.4261e-7
3.0e3 2.0e1 1.31753e-7 1.31753e-7

2.0e2 4.0e1 2.31863e-1 2.31863e-1
4.0e2 4.0e1 3.81572e-2 3.81572e-2
6.0e2 4.0e1 9.57239e-3 9.57239e-3
8.0e2 4.0e1 2.36836e-3 2.36836e-3
1.0e3 4.0e1 2.47705e-6 2.47705e-6
1.2e3 4.0e1 1.542e-6 1.542e-6
1.4e3 4.0e1 1.22944e-6 1.22944e-6
1.6e3 4.0e1 1.06392e-6 1.06392e-6
1.8e3 4.0e1 7.63333e-7 7.63333e-7
2.0e3 4.0e1 8.1761e-7 8.1761e-7
2.2e3 4.0e1 7.20898e-7 7.20898e-7
2.4e3 4.0e1 6.19997e-7 6.19997e-7
2.6e3 4.0e1 5.77791e-7 5.77791e-7
2.8e3 4.0e1 4.38999e-7 4.38999e-7
3.0e3 4.0e1 4.45543e-7 4.45543e-7

2.0e2 6.0e1 6.28427e-1 6.28427e-1
4.0e2 6.0e1 1.41317e-1 1.41317e-1
6.0e2 6.0e1 5.23954e-2 5.23954e-2
8.0e2 6.0e1 2.48524e-2 2.48524e-2
1.0e3 6.0e1 1.23211e-2 1.23211e-2
1.2e3 6.0e1 6.82672e-3 6.82672e-3
1.4e3 6.0e1 3.70478e-3 3.70478e-3
1.6e3 6.0e1 2.04164e-3 2.04164e-3
1.8e3 6.0e1 1.75047e-3 1.75047e-3
2.0e3 6.0e1 1.35404e-3 1.35404e-3
2.2e3 6.0e1 2.90338e-6 2.90338e-6
2.4e3 6.0e1 2.08222e-6 2.08222e-6
2.6e3 6.0e1 1.67366e-6 1.67366e-6
2.8e3 6.0e1 1.53592e-6 1.53592e-6
3.0e3 6.0e1 1.29989e-6 1.29989e-6

2.0e2 8.0e1 1.07706e0 1.07706e0
4.0e2 8.0e1 2.76123e-1 2.76123e-1
6.0e2 8.0e1 1.21713e-1 1.21713e-1
8.0e2 8.0e1 6.38011e-2 6.38011e-2
1.0e3 8.0e1 3.7434e-2 3.7434e-2
1.2e3 8.0e1 2.30339e-2 2.30339e-2
1.4e3 8.0e1 1.45635e-2 1.45635e-2
1.6e3 8.0e1 1.00966e-2 1.00966e-2
1.8e3 8.0e1 6.85223e-3 6.85223e-3
2.0e3 8.0e1 4.9111e-3 4.9111e-3
2.2e3 8.0e1 3.47387e-3 3.47387e-3
2.4e3 8.0e1 2.46542e-3 2.46542e-3
2.6e3 8.0e1 1.81005e-3 1.81005e-3
2.8e3 8.0e1 1.46858e-3 1.46858e-3
3.0e3 8.0e1 1.46576e-3 1.46576e-3

2.0e2 1.0e2 1.60632e0 1.60632e0
4.0e2 1.0e2 4.56173e-1 4.56173e-1
6.0e2 1.0e2 2.08477e-1 2.08477e-1
8.0e2 1.0e2 1.14939e-1 1.14939e-1
1.0e3 1.0e2 7.08414e-2 7.08414e-2
1.2e3 1.0e2 4.56261e-2 4.56261e-2
1.4e3 1.0e2 3.1464e-2 3.1464e-2
1.6e3 1.0e2 2.25942e-2 2.25942e-2
1.8e3 1.0e2 1.66246e-2 1.66246e-2
2.0e3 1.0e2 1.22537e-2 1.22537e-2
2.2e3 1.0e2 9.59486e-3 9.59486e-3
2.4e3 1.0e2 7.44824e-3 7.44824e-3
2.6e3 1.0e2 5.74221e-3 5.74221e-3
2.8e3 1.0e2 4.62614e-3 4.62614e-3
3.0e3 1.0e2 3.65457e-3 3.65457e-3

2.0e2 1.2e2 2.64627e0 2.64627e0
4.0e2 1.2e2 6.72802e-1 6.72802e-1
6.0e2 1.2e2 3.14339e-1 3.14339e-1
8.0e2 1.2e2 1.80329e-1 1.80329e-1
1.0e3 1.2e2 1.13593e-1 1.13593e-1
1.2e3 1.2e2 7.63503e-2 7.63503e-2
1.4e3 1.2e2 5.49348e-2 5.49348e-2
1.6e3 1.2e2 4.0437e-2 4.0437e-2
1.8e3 1.2e2 2.99797e-2 2.99797e-2
2.0e3 1.2e2 2.2931e-2 2.2931e-2
2.2e3 1.2e2 1.7655e-2 1.7655e-2
2.4e3 1.2e2 1.44944e-2 1.44944e-2
2.6e3 1.2e2 1.16357e-2 1.16357e-2
2.8e3 1.2e2 9.44392e-3 9.44392e-3
3.0e3 1.2e2 7.70826e-3 7.70826e-3

2.0e2 1.4e2 4.18902e0 4.18902e0
4.0e2 1.4e2 8.51828e-1 8.51828e-1
6.0e2 1.4e2 4.24927e-1 4.24927e-1
8.0e2 1.4e2 2.5012e-1 2.5012e-1
1.0e3 1.4e2 1.6518e-1 1.6518e-1
1.2e3 1.4e2 1.15605e-1 1.15605e-1
1.4e3 1.4e2 8.01478e-2 8.01478e-2
1.6e3 1.4e2 6.04336e-2 6.04336e-2
1.8e3 1.4e2 4.62553e-2 4.62553e-2
2.0e3 1.4e2 3.59252e-2 3.59252e-2
2.2e3 1.4e2 2.89675e-2 2.89675e-2
2.4e3 1.4e2 2.37785e-2 2.37785e-2
2.6e3 1.4e2 1.92427e-2 1.92427e-2
2.8e3 1.4e2 1.58956e-2 1.58956e-2
3.0e3 1.4e2 1.353e-2 1.353e-2

2.0e2 1.6e2 6.8247e0 6.8247e0
4.0e2 1.6e2 1.04051e0 1.04051e0
6.0e2 1.6e2 5.38842e-1 5.38842e-1
8.0e2 1.6e2 3.29118e-1 3.29118e-1
1.0e3 1.6e2 2.20316e-1 2.20316e-1
1.2e3 1.6e2 1.55551e-1 1.55551e-1
1.4e3 1.6e2 1.11521e-1 1.11521e-1
1.6e3 1.6e2 8.51475e-2 8.51475e-2
1.8e3 1.6e2 6.51126e-2 6.51126e-2
2.0e3 1.6e2 5.23169e-2 5.23169e-2
2.2e3 1.6e2 4.23839e-2 4.23839e-2
2.4e3 1.6e2 3.45442e-2 3.45442e-2
2.6e3 1.6e2 2.83843e-2 2.83843e-2
2.8e3 1.6e2 2.38024e-2 2.38024e-2
3.0e3 1.6e2 2.01906e-2 2.01906e-2

2.0e2 1.8e2 1.08405e1 1.08405e1
4.0e2 1.8e2 1.31623e0 1.31623e0
6.0e2 1.8e2 6.83252e-1 6.83252e-1
8.0e2 1.8e2 4.11512e-1 4.11512e-1
1.0e3 1.8e2 2.84272e-1 2.84272e-1
1.2e3 1.8e2 2.0401e-1 2.0401e-1
1.4e3 1.8e2 1.52246e-1 1.52246e-1
1.6e3 1.8e2 1.15382e-1 1.15382e-1
1.8e3 1.8e2 8.99351e-2 8.99351e-2
2.0e3 1.8e2 7.08059e-2 7.08059e-2
2.2e3 1.8e2 5.87318e-2 5.87318e-2
2.4e3 1.8e2 4.76788e-2 4.76788e-2
2.6e3 1.8e2 3.98608e-2 3.98608e-2
2.8e3 1.8e2 3.37314e-2 3.37314e-2
3.0e3 1.8e2 2.88685e-2 2.88685e-2

2.0e2 2.0e2 1.73303e1 1.73303e1
4.0e2 2.0e2 1.72012e0 1.72012e0
6.0e2 2.0e2 7.97655e-1 7.97655e-1
8.0e2 2.0e2 5.29346e-1 5.29346e-1
1.0e3 2.0e2 3.57265e-1 3.57265e-1
1.2e3 2.0e2 2.53319e-1 2.53319e-1
1.4e3 2.0e2 1.88374e-1 1.88374e-1
1.6e3 2.0e2 1.48675e-1 1.48675e-1
1.8e3 2.0e2 1.17579e-1 1.17579e-1
2.0e3 2.0e2 9.03866e-2 9.03866e-2
2.2e3 2.0e2 7.5881e-2 7.5881e-2
2.4e3 2.0e2 6.10018e-2 6.10018e-2
2.6e3 2.0e2 5.20335e-2 5.20335e-2
2.8e3 2.0e2 4.61609e-2 4.61609e-2
3.0e3 2.0e2 3.8253e-2 3.8253e-2

2.0e2 2.2e2 2.67538e1 2.67538e1
4.0e2 2.2e2 2.02966e0 2.02966e0
6.0e2 2.2e2 9.18795e-1 9.18795e-1
8.0e2 2.2e2 5.9392e-1 5.9392e-1
1.0e3 2.2e2 4.21887e-1 4.21887e-1
1.2e3 2.2e2 3.01912e-1 3.01912e-1
1.4e3 2.2e2 2.32235e-1 2.32235e-1
1.6e3 2.2e2 1.75163e-1 1.75163e-1
1.8e3 2.2e2 1.42823e-1 1.42823e-1
2.0e3 2.2e2 1.13084e-1 1.13084e-1
2.2e3 2.2e2 9.31282e-2 9.31282e-2
2.4e3 2.2e2 7.89646e-2 7.89646e-2
2.6e3 2.2e2 6.53118e-2 6.53118e-2
2.8e3 2.2e2 5.53664e-2 5.53664e-2
3.0e3 2.2e2 4.8082e-2 4.8082e-2

2.0e2 2.4e2 3.79309e1 3.79309e1
4.0e2 2.4e2 2.57462e0 2.57462e0
6.0e2 2.4e2 1.04214e0 1.04214e0
8.0e2 2.4e2 6.86335e-1 6.86335e-1
1.0e3 2.4e2 4.92252e-1 4.92252e-1
1.2e3 2.4e2 3.61225e-1 3.61225e-1
1.4e3 2.4e2 2.73765e-1 2.73765e-1
1.6e3 2.4e2 2.09624e-1 2.09624e-1
1.8e3 2.4e2 1.70236e-1 1.70236e-1
2.0e3 2.4e2 1.38974e-1 1.38974e-1
2.2e3 2.4e2 1.15102e-1 1.15102e-1
2.4e3 2.4e2 9.54775e-2 9.54775e-2
2.6e3 2.4e2 8.2755e-2 8.2755e-2
2.8e3 2.4e2 6.94062e-2 6.94062e-2
3.0e3 2.4e2 6.08385e-2 6.08385e-2

2.0e2 2.6e2 5.01016e1 5.01016e1
4.0e2 2.6e2 3.46012e0 3.46012e0
6.0e2 2.6e2 1.18758e0 1.18758e0
8.0e2 2.6e2 7.78291e-1 7.78291e-1
1.0e3 2.6e2 5.66184e-1 5.66184e-1
1.2e3 2.6e2 4.21359e-1 4.21359e-1
1.4e3 2.6e2 3.20723e-1 3.20723e-1
1.6e3 2.6e2 2.50152e-1 2.50152e-1
1.8e3 2.6e2 2.01027e-1 2.01027e-1
2.0e3 2.6e2 1.66795e-1 1.66795e-1
2.2e3 2.6e2 1.40088e-1 1.40088e-1
2.4e3 2.6e2 1.18718e-1 1.18718e-1
2.6e3 2.6e2 1.00117e-1 1.00117e-1
2.8e3 2.6e2 8.561e-2 8.561e-2
3.0e3 2.6e2 7.59073e-2 7.59073e-2

2.0e2 2.8e2 6.25298e1 6.25298e1
4.0e2 2.8e2 4.50107e0 4.50107e0
6.0e2 2.8e2 1.39214e0 1.39214e0
8.0e2 2.8e2 8.63464e-1 8.63464e-1
1.0e3 2.8e2 6.27899e-1 6.27899e-1
1.2e3 2.8e2 4.70436e-1 4.70436e-1
1.4e3 2.8e2 3.70658e-1 3.70658e-1
1.6e3 2.8e2 2.89654e-1 2.89654e-1
1.8e3 2.8e2 2.34889e-1 2.34889e-1
2.0e3 2.8e2 1.91192e-1 1.91192e-1
2.2e3 2.8e2 1.60901e-1 1.60901e-1
2.4e3 2.8e2 1.35834e-1 1.35834e-1
2.6e3 2.8e2 1.14011e-1 1.14011e-1
2.8e3 2.8e2 9.96095e-2 9.96095e-2
3.0e3 2.8e2 8.64278e-2 8.64278e-2

2.0e2 3.0e2 7.61264e1 7.61264e1
4.0e2 3.0e2 6.13314e0 6.13314e0
6.0e2 3.0e2 1.59313e0 1.59313e0
8.0e2 3.0e2 9.6087e-1 9.6087e-1
1.0e3 3.0e2 6.9146e-1 6.9146e-1
1.2e3 3.0e2 5.27989e-1 5.27989e-1
1.4e3 3.0e2 4.08652e-1 4.08652e-1
1.6e3 3.0e2 3.30249e-1 3.30249e-1
1.8e3 3.0e2 2.63562e-1 2.63562e-1
2.0e3 3.0e2 2.24546e-1 2.24546e-1
2.2e3 3.0e2 1.87763e-1 1.87763e-1
2.4e3 3.0e2 1.60425e-1 1.60425e-1
2.6e3 3.0e2 1.35426e-1 1.35426e-1
2.8e3 3.0e2 1.1816e-1 1.1816e-1
3.0e3 3.0e2 1.03016e-1 1.03016e-1

2.0e2 3.2e2 8.98884e1 8.98884e1
4.0e2 3.2e2 7.94387e0 7.94387e0
6.0e2 3.2e2 1.9224e0 1.9224e0
8.0e2 3.2e2 1.06392e0 1.06392e0
1.0e3 3.2e2 7.58533e-1 7.58533e-1
1.2e3 3.2e2 5.95362e-1 5.95362e-1
1.4e3 3.2e2 4.61708e-1 4.61708e-1
1.6e3 3.2e2 3.71718e-1 3.71718e-1
1.8e3 3.2e2 3.03224e-1 3.03224e-1
2.0e3 3.2e2 2.53114e-1 2.53114e-1
2.2e3 3.2e2 2.14848e-1 2.14848e-1
2.4e3 3.2e2 1.84219e-1 1.84219e-1
2.6e3 3.2e2 1.5702e-1 1.5702e-1
2.8e3 3.2e2 1.3654e-1 1.3654e-1
3.0e3 3.2e2 1.19311e-1 1.19311e-1

2.0e2 3.4e2 1.02706e2 1.02706e2
4.0e2 3.4e2 1.08095e1 1.08095e1
6.0e2 3.4e2 2.2589e0 2.2589e0
8.0e2 3.4e2 1.19987e0 1.19987e0
1.0e3 3.4e2 8.37558e-1 8.37558e-1
1.2e3 3.4e2 6.4393e-1 6.4393e-1
1.4e3 3.4e2 5.09155e-1 5.09155e-1
1.6e3 3.4e2 4.20407e-1 4.20407e-1
1.8e3 3.4e2 3.42578e-1 3.42578e-1
2.0e3 3.4e2 2.88631e-1 2.88631e-1
2.2e3 3.4e2 2.42636e-1 2.42636e-1
2.4e3 3.4e2 2.02447e-1 2.02447e-1
2.6e3 3.4e2 1.73934e-1 1.73934e-1
2.8e3 3.4e2 1.50443e-1 1.50443e-1
3.0e3 3.4e2 1.35326e-1 1.35326e-1

2.0e2 3.6e2 1.17128e2 1.17128e2
4.0e2 3.6e2 1.46328e1 1.46328e1
6.0e2 3.6e2 2.68618e0 2.68618e0
8.0e2 3.6e2 1.28736e0 1.28736e0
1.0e3 3.6e2 9.08737e-1 9.08737e-1
1.2e3 3.6e2 7.08462e-1 7.08462e-1
1.4e3 3.6e2 5.64002e-1 5.64002e-1
1.6e3 3.6e2 4.5429e-1 4.5429e-1
1.8e3 3.6e2 3.78085e-1 3.78085e-1
2.0e3 3.6e2 3.15342e-1 3.15342e-1
2.2e3 3.6e2 2.67295e-1 2.67295e-1
2.4e3 3.6e2 2.25469e-1 2.25469e-1
2.6e3 3.6e2 1.9782e-1 1.9782e-1
2.8e3 3.6e2 1.7202e-1 1.7202e-1
3.0e3 3.6e2 1.50712e-1 1.50712e-1

2.0e2 3.8e2 1.31121e2 1.31121e2
4.0e2 3.8e2 1.93882e1 1.93882e1
6.0e2 3.8e2 3.13939e0 3.13939e0
8.0e2 3.8e2 1.43325e0 1.43325e0
1.0e3 3.8e2 9.60421e-1 9.60421e-1
1.2e3 3.8e2 7.50189e-1 7.50189e-1
1.4e3 3.8e2 6.14478e-1 6.14478e-1
1.6e3 3.8e2 4.9635e-1 4.9635e-1
1.8e3 3.8e2 4.10576e-1 4.10576e-1
2.0e3 3.8e2 3.4207e-1 3.4207e-1
2.2e3 3.8e2 2.96641e-1 2.96641e-1
2.4e3 3.8e2 2.49785e-1 2.49785e-1
2.6e3 3.8e2 2.26024e-1 2.26024e-1
2.8e3 3.8e2 1.91473e-1 1.91473e-1
3.0e3 3.8e2 1.69078e-1 1.69078e-1

2.0e2 4.0e2 1.45079e2 1.45079e2
4.0e2 4.0e2 2.56678e1 2.56678e1
6.0e2 4.0e2 3.9095e0 3.9095e0
8.0e2 4.0e2 1.62665e0 1.62665e0
1.0e3 4.0e2 1.0645e0 1.0645e0
1.2e3 4.0e2 8.11906e-1 8.11906e-1
1.4e3 4.0e2 6.50246e-1 6.50246e-1
1.6e3 4.0e2 5.3264e-1 5.3264e-1
1.8e3 4.0e2 4.40679e-1 4.40679e-1
2.0e3 4.0e2 3.73637e-1 3.73637e-1
2.2e3 4.0e2 3.20735e-1 3.20735e-1
2.4e3 4.0e2 2.77196e-1 2.77196e-1
2.6e3 4.0e2 2.38025e-1 2.38025e-1
2.8e3 4.0e2 2.1273e-1 2.1273e-1
3.0e3 4.0e2 1.8429e-1 1.8429e-1

